On the numerical solution of a time-dependent shape optimization problem for the heat equation

This article is concerned with the solution of a time-dependent shape identification problem. Specifically we consider the heat equation in a domain, which contains a time-dependent inclusion of zero temperature. The objective is to detect this inclusion from the given temperature and heat flux at the exterior boundary of the domain. To this end, for a given temperature at the exterior boundary, the mismatch of the Neumann data is minimized. This time-dependent shape optimization problem is then solved by a gradient-based optimization method. Numerical results are presented which validate the present approach.

==> err.txt <==
  0.1015513406922593
  0.0877044049346727
  0.0679626253998719
  0.0639773965834631
  0.0615204122937144
  0.0551629551316267
  0.0523781999300543
  0.0473429451638643
  0.0439133192568725
  0.0431142650546373
  0.0419042121674238
  0.0398385372461403
  0.0367501703379573
  0.0319872055287466
  0.0312032832335849
  0.0304647412161556
  0.0301465245905542
  0.0294871620689968
  0.0279916642450839
  0.0270453484954157
  0.0257632054538937
  0.0248640122828901
  0.0237141079459951
  0.0235718413213930
  0.0230364007603449
  0.0225706839399626
  0.0212690288604875
  0.0210022663587391
  0.0207148771068393
  0.0203154749754754
  0.0196664533910278
  0.0196930846907294
  0.0195971534307200
  0.0192481767807881
  0.0188141832788531
  0.0187789408168137
  0.0182478639757375
  0.0180537552100115
  0.0177879317919139
  0.0171890388569160
  0.0171607847682865
  0.0171807707597135
  0.0171701168616217
  0.0170739040256136
  0.0169440096583035
  0.0166608583132194
  0.0166320938010362
  0.0164940833815555
  0.0164452071279082
  0.0164450914871458
  0.0164386735714070
  0.0163624657956082
  0.0163595882552239
  0.0163504137440930
  0.0162768384403007
  0.0162460120813859
  0.0161381443044117
  0.0160262033886086
  0.0160232775877978
  0.0159589652521825
  0.0159525779019444
  0.0159450215415815
  0.0159371146837182
  0.0159283078919764
  0.0159198949355368
  0.0159143852643386
  0.0158477050712925
  0.0158468823617196
  0.0158423419856002
  0.0158408043442205
  0.0158353718782130
  0.0158327888865562
  0.0157717666948626
  0.0157716437008327
  0.0157706498595915
  0.0157664527421344
  0.0157649301353815
  0.0157556135608695
  0.0157455943484943
  0.0157446709023729
  0.0157382292824334
  0.0156800030977418
  0.0156748584146147
  0.0156708468903793
  0.0156324754498974
  0.0156324628997351
  0.0156322327890913
  0.0156315703708689
  0.0156308358102162
  0.0156327493882591
  0.0156332457808841
  0.0156335728910967
  0.0156560648628638
  0.0156564620400085
  0.0156578069012843
  0.0156588890363468
  0.0156607328041887
  0.0156618032095797
  0.0157113520889708
  0.0157114054218022


==> func.txt <==
  0.0024429649836300
  0.0011146715842713
  0.0006557127763374
  0.0003162033889145
  0.0002584003873963
  0.0001828702423329
  0.0001504108975512
  0.0001160030669280
  0.0001097389884636
  0.0000987210851100
  0.0000938138553838
  0.0000877440445702
  0.0000787945322390
  0.0000671556006343
  0.0000657056025121
  0.0000636218242267
  0.0000628691338105
  0.0000620304522834
  0.0000605593876074
  0.0000603070687936
  0.0000595861568225
  0.0000591692959329
  0.0000587031175741
  0.0000581350554649
  0.0000576403369091
  0.0000574142503929
  0.0000571174720653
  0.0000569194032352
  0.0000568083315596
  0.0000566882434152
  0.0000564440814016
  0.0000564405556413
  0.0000563795186570
  0.0000562547745220
  0.0000560724302347
  0.0000560719449734
  0.0000559498359789
  0.0000558669027051
  0.0000558624407326
  0.0000557808830508
  0.0000556953309800
  0.0000556923743223
  0.0000556890414533
  0.0000556800010374
  0.0000556655486740
  0.0000556407675942
  0.0000556361310591
  0.0000556304314726
  0.0000556137960855
  0.0000556138885333
  0.0000556136314353
  0.0000556001820370
  0.0000556001657513
  0.0000555999953397
  0.0000555967092039
  0.0000555855034371
  0.0000555484703483
  0.0000554720749891
  0.0000554723278074
  0.0000554704695358
  0.0000554705549640
  0.0000554706252304
  0.0000554707349313
  0.0000554708368575
  0.0000554710079572
  0.0000554713637315
  0.0000554702808359
  0.0000554704708358
  0.0000554706702669
  0.0000554709367563
  0.0000554711810525
  0.0000554715207469
  0.0000554714503767
  0.0000554715467675
  0.0000554717763627
  0.0000554720356902
  0.0000554723519365
  0.0000554724010014
  0.0000554723732857
  0.0000554727488274
  0.0000554730615339
  0.0000554704081222
  0.0000554705269600
  0.0000554707769440
  0.0000554580949877
  0.0000554581794807
  0.0000554584571217
  0.0000554587327663
  0.0000554589674652
  0.0000554503132584
  0.0000554505637475
  0.0000554508313193
  0.0000554427635519
  0.0000554429308115
  0.0000554431351771
  0.0000554433504013
  0.0000554435661593
  0.0000554438056164
  0.0000554369530905


==> grad.txt <==
  0.0270782927211615
  0.0153937751602542
  0.0322858889858890
  0.0080302761250320
  0.0062109686473463
  0.0070422314688120
  0.0039595829951195
  0.0021129543918805
  0.0050217224825502
  0.0022682750202210
  0.0015529275976082
  0.0017226785093482
  0.0016061251810722
  0.0016218433566041
  0.0012999613607254
  0.0004117881127190
  0.0004281303863011
  0.0004388531797988
  0.0005994763631739
  0.0004418707439278
  0.0003353375910163
  0.0003759663202266
  0.0007201459646182
  0.0002813648513832
  0.0002269729981927
  0.0001939699149172
  0.0002794201616457
  0.0002298524969007
  0.0001401399113666
  0.0001413343716662
  0.0003537278942402
  0.0001154704075294
  0.0001098334852983
  0.0001212827077203
  0.0001439869104248
  0.0001212984142552
  0.0000862172144152
  0.0000796502479273
  0.0001104307883250
  0.0001770182985548
  0.0002117027449413
  0.0001430498565766
  0.0000776818272160
  0.0000635475119213
  0.0000848236693748
  0.0000906797945494
  0.0001332092565273
  0.0000398722360107
  0.0000379691665318
  0.0000379416267006
  0.0000375865306283
  0.0001507653952729
  0.0001424208017265
  0.0001200873002459
  0.0000399591652861
  0.0000462382878850
  0.0000551511521142
  0.0000828585405422
  0.0000812471046121
  0.0000526337369630
  0.0000495948566725
  0.0000461295754816
  0.0000440893841524
  0.0000418331787087
  0.0000401023007854
  0.0000383935514856
  0.0000337234010025
  0.0000335374302368
  0.0000332328529747
  0.0000332766239419
  0.0000322596630042
  0.0000324419352557
  0.0000199048729107
  0.0000197870862329
  0.0000194417374421
  0.0000184656403199
  0.0000180836940676
  0.0000158404772450
  0.0000155982668591
  0.0000155115346100
  0.0000154102737111
  0.0000254407929987
  0.0000210647157918
  0.0000205078096083
  0.0000157157941459
  0.0000156944867550
  0.0000156035574872
  0.0000154151507816
  0.0000151238492351
  0.0000476809028427
  0.0000468464701304
  0.0000467456153667
  0.0000344495542817
  0.0000342481203142
  0.0000336845115439
  0.0000334807921941
  0.0000327371097288
  0.0000323228193117
  0.0000274805940357
  0.0000274460922419

